The Gaia Ultracool Dwarf Sample -- V: The Ultracool Dwarf Companion catalogue

We present the Ultracool Dwarf Companion Catalogue of 278 multiple systems, 32 of which are newly discovered, each with at least one spectroscopically confirmed Ultracool Dwarf, within a 100 pc volume-limited sample. This catalogue is compiled using the Gaia Catalogue of Nearby Stars for stellar primaries and the Gaia Ultracool Dwarf Sample for low-mass companions and includes 241 doubles, 33 triples, and 4 higher-order systems established from positional, proper motion, and parallax constraints. The catalogue seeks to identify probable benchmark systems within 100 pc to obtain model-independent astrophysical parameters of Ultracool Dwarfs. Chance alignment probabilities are calculated to evaluate the physical nature of each system. Astrometric and photometric data from Gaia Data Release 3 and the Two Micron All Sky Survey are included for all objects. We identify potential unseen companions using a combination of the Renormalised Unit Weight Error, Image Parameter Determination statistics, Non-Single Star solutions, and photometric blending as provided by Gaia, identifying hierarchical Ultracool triple systems. Our catalogue includes 17 White Dwarf - Ultracool Dwarf systems, whose ages are determined using cooling models. We also use the Gaia FLAME results and the BANYAN $\Sigma$ procedures to age 40 and 34 systems respectively, and derive mass estimates from evolutionary models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
